The transverse proximity effect in the z ~ 2 Lyman-alpha forest suggests QSO episodic lifetimes of ~1 Myr

We look for signs of the H~I transverse proximity effect in the spectra of 130 QSO pairs, most with transverse separations in the plane of the sky of 0.1 -- 3 Mpc at z ~ 2.2. We expected to see a decrease in Lyman-alpha forest HI absorption in the spectrum of background QSOs near the position of foreground QSOs. Instead we see no change in the absorption in front of the foreground QSOs, and we see evidence for a 50% increase in the absorption out to 6 Mpc behind the foreground QSOs. Further, we see no change in the H I absorption along the line-of-sight to the foreground QSOs, the normal line-of-sight proximity effect. We may account for the lack of change in the H I absorption if the effect of extra UV photons is canceled by higher gas density around QSOs. If so, the increase in absorption behind the QSOs then suggests that the higher gas density there is not canceled by the UV radiation from the QSOs. We can explain our observations if QSOs have had their current UV luminosities for less than approximately a million years, a time scale that has been suggested for accretion disk instabilities and gas depletion.

==> ref.response.txt <==

 We have made moderate revisions to our paper to address most of the
 concerns raised by the referee.  We detail all of our changes below,
 in response to the specific points made by the referee.  The main
 changes have been to be more quantitative about our error estimates,
 to fix an error and improve the accuracy of the coefficient we use to
 calculate photoionization rates and to soften the tone of the entire
 paper.

 There is one significant suggestion from the referee that we have not
 implemented.  The referee suggested in several places that it would
 be nice to subdivide our data in various ways to more fully exploit
 the potential of the data and to access the robustness of our
 results. We fully agree with the general sentiment, but we have only
 enough data to get a result when we use all of our data.  When we
 subdivide the data, there is not much to see, and we feel that it
 complicates the paper with no equivalent benefit.  We discuss this
 point more in response to some of the specific suggestions.

 We thank the referee for the review:  we think that the changes we have 
 made in response to this review have significantly improved the quality
 of this manuscript.

 Sincerely,

 David Kirkman

>Reviewer's Comments:
>
>General comments
>----------------
>
>First of all I would like to apologize to the authors for the
>substantial delay in producing this report.
>
>This paper probes the Mpc-scale environment of QSOs by studying the
>strength of Lya forest absorption in the QSOs' vicinity, using both
>the classical as well as the transverse proximity effect. The authors
>have assembled a large sample of 130 QSO pairs, many with small
>separations.
>
>The principal difficulty with proximity effect studies is the
>degeneracy between the radiative effect of QSOs on their environment,
>other properties of their environment (such as a possible increased
>density of the IGM), and the likely anisotropy and non-continuity of
>QSO radiation (which may affect the transverse proximity effect). Most
>recent papers have focused on trying to disentangle these effects,
>and the present paper makes a valuable contribution to this effort.
>Hence I recommend its publication.
>
>However, I have three main criticisms:
>
>1. The radiative effect of a given QSO on its environment depends on
>  the strength of the UV background. Early papers on this topic
>  ignored other environmental effects and used the observed proximity
>  effect to estimate the strength of the UVB. Later it was realized
>  that it's not that simple, and that to first order there is a
>  degeneracy between the strength of the UVB, the fact that one might
>  expect the density of the IGM to increase near QSOs, and the
>  anisotropy and non-continuity of QSO radiation (in the case of the
>  transverse effect). In this paper the authors assume that the
>  strength of the UVB is known, dismiss anisotropy with a few
>  sentences and then proceed to draw strong conclusions on QSO
>  environments and lifetimes. I am not convinced that this is a
>  legitimate procedure. The uncertainty on estimates of the UVB that
>  are not based on the proximity effect are a factor of 2-3 and there
>  is ample evidence that QSOs radiate anisotropically. One cannot
>  simply ignore these issues and then make strong statements
>  regarding the lifetime of QSOs without appropriate qualification.
>

  We have significantly expanded our discussion of both the
  uncertainty in the intensity of the UVB and possible anisotropy of
  the QSO emission.  Several of our recent papers deal with measuring
  the UVB intensity and we do not fully agree with the "factor of 2-3"
  uncertainty that the referee states.  But we have added a discussion
  of our interpretation of the current constraints on the UVB in
  Section 6.1 of the revised paper.

>2. The main point of the paper is based on the supposed detection of
>  an overdensity of absorption behind QSOs (Fig. 4, bottom panel).
>  However, judging by the fluctuations of DA in this plot it seems to
>  me that this detection is at the very least rather marginal.
>  However, despite the central importance of this feature to the
>  paper's main point the authors make almost no effort to convince
>  the reader that this feature is indeed real. In fact, the authors
>  appear to contradict themselves on this point: at the end of
>  section 5 they say that they see "apparent" enhanced absorption but
>  that this is probably even "less significant than it looks" (not
>  that it looks particularly significant to begin with). In contrast,
>  in Section 6.1 the feature is suddenly a "striking point" of the
>  figure and "significant". Furthermore, the authors spend only a
>  single sentence in the entire paper on errors (and that's not even
>  referring to Fig.4) and make no further effort to verify these.
>  Finally, the asymmetric location of the feature with respect to the
>  foreground QSOs is similarly important to the authors' argument and
>  yet no attempt has been made to evaluate the significance of the
>  asymmetry. Nevertheless, the conclusions drawn from the detection
>  of this feature and its location lend the paper its title and
>  feature prominently in the abstract without attaching any statement
>  of significance or caution.
>

  We have added a new section (5.1) with figures describing our
  estimated errors and the significance of the asymmetry. The errors
  are not complicated, and the checks we have added lead to no
  changes.

>3. The main strength of this paper is the size of its data sample and
>  the fact that it reaches down to much lower luminosities than
>  previous samples. However, it seems to me that the authors have not
>  fully exploited this advantage. They have only considered the mean
>  absorption properties, averaged over their entire sample, but they
>  have failed to explore their results as a function of QSO
>  luminosity. This has the potential of providing additional support
>  for some of the paper's claims.
>

  As we said above, the sample is too small to yield any additional
  results from sub-division.  We do agree that in future samples that
  are larger it will be interesting to subdivide the sample by
  luminosity.
 

>Below I list a large number of other comments that I would like the
>authors to consider before publication. This includes additional
>details regarding the above three points. I realize that this is a
>rather long list but I hope the authors will find at least some of my
>suggestions useful.
>
>
>Detailed comments
>-----------------
>
>- I couldn't help but get the overall impression that the paper was
> executed a bit carelessly. This will become apparent from some of my
> comments below. In addition, the authors may wish to scrutinize
> their future manuscripts more carefully for words that are out of
> place, missing words, wrong word endings, and similar small
> mistakes, before submission.
>
>
>Title & abstract
>----------------
>
>- From my comments above and below it is clear that I think that the
> title and parts of the abstract are worded too strongly. For example
> the authors categorically state that they detect "a 50% increase in
> the absorption out to 6 Mpc behind the foreground QSO". From the
> paper it is clear that the strength, the position and the extent of
> this feature are all highly uncertain. Some indication of this
> should be given. Similarly, the word "gives" in the title could
> perhaps be replaced by "indicates".
>

  We added words to soften both the title and abstract.

>- As explained in detail below, I don't see the connection between the
> low luminosity of the present sample and the use of density
> enhancement to explain away the lack of an observed LOS proximity
> effect (PE). It seems to me that such enhancements can always be
> invoked, irrespective of the luminosity of the sample. Instead,
> whether or not an enhancement is needed depends on the assumed
> strength of UV background, and this assumption should be made
> clear.
>

   We no longer mention low luminosity in the abstract.  We expanded
   the discussion in section 6 (new section numbering) to help the
   reader understand the density-luminosity connection.

>
>Section 1
>---------
>
>- "at a similar or much higher redshift"
> Strange phrasing. "Similar" does not exclude QSOs at slightly
> smaller redshifts than the ionizing source, while "much higher
> redshifts" includes QSOs whose Lya forest region lies beyond the
> ionizing source.
>

 Changed to "at a higher redshift".

>- I failed to find a review of the literature on the classical,
> line-of-sight PE of the Lya forest in the cited companion
> paper. Although there is a review of the transverse PE.
>

  We have removed the mention of the companion paper. The introduction
  in the current manuscript is sufficient.

>- Reference to Worseck et al (2007) and their finding "enhanced
> ionization": more precisely they find evidence for a harder ionizing
> spectrum near their foreground sources.
>

 We have changed the wording to "find evidence for a hard ionizing
 spectrum near the redshifts ..."

>Section 2
>---------
>
>- What is known about the environment of each of the pairs presented
> here? Have the authors checked (as far as possible) whether there
> exist any other QSOs not included in this sample that are close
> enough to influence either the foreground or background QSOs'
> spectra?
>

  We have added a discussion of this to the first paragraph of section
  2.  Only nine of the 130 pairs has a third QSO within 5' at the time
  of the selection.

>- "SNR per A"
> Do the authors really mean SNR per Angstrom? Not per pixel or per
> resolution element? Wouldn't either of those be more helpful to the
> reader in assessing the data quality?
>

  We do mean SNR per Angstrom. The spectra have various pixel size and
  resolution, hence the continuum level accuracy is best described
  using SNR per Angstrom.

>- Caption of Table 1:
>
> SNR per what?
>

  Now says "SNR per Angstrom"

> "at 1260 A" *in the QSO restframe*
>
 
  Now says "at 1260 A in the QSO restframe"
 
> The units of L appear to be wrong. Surely this should be something
> like 10^30 erg/s/Hz?
>

  Corrected. Thanks.

> Suggestion: "at the point of closest approach *to the foreground
> QSO* in the background sightline."
>
 
  Done.

> What do the daggers next to some foreground QSO z_em signify?
>

  The daggers had marked the QSOs with SDSS spectra in DR5. Because of
  the revisions we have made to the paper, the daggers now have no
  bearing on the rest of the paper.  Since they are no longer needed,
  we have deleted them.

>- Figs. 1 and 2: Although it is clear what is being plotted, it is
> nevertheless customary to provide labels for all axes!
> The two figs could be combined into single figure with four panels.
> In three of the panels the spectra show "empty regions". Should
> these be filled with small faint dots as in the first panel?
>

  The figures now have labels.  The empty regions were were masked,
  and the dots showed masked pixels, as we had explained in the
  text. These are minor details.  We prefer having two separate
  figures rather than one very large one.

>- "... on most metal lines since they come from redshifts very
> different from QSOs."
> True except for the 1206 line of SiIII which the authors themselves
> state to be "often the strongest metal line in the Lya forest".
>

   We have added a comment on SiIII.

>Section 2.1
>-----------
>
>- First sentence: the authors may wish to add: "...whose environment
> is being probed." The redshifts of background QSOs in the transverse
> PE are irrelevant.
>
 
  Done.

>- "...we assign a redshift for CIV alone and then subtract..."
> Surely this should be "add"?
> And again in the next sentence.
>

  Yes.  Corrected.

>- Table 2
> Why are the redshifts in this table different from those in Table 1?
> And why not combine Tables 1 and 2 into a single table? That would
> save a lot of space. Table 1 would only require three additional
> columns.
>

  The redshifts in Table 2 were those that we measured and those in 
  the original Table 1 from NED.  Since we don't use the NED redshifts at any
  point in this paper, we have changed Table 1 to give the redshifts we measure
  from the emission lines, and we have deleted Table 2.

>Section 2.2
>-----------
>
>- There are 28 QSOs in Table 2 with Mg II emission lines. Presumably
> the sentence should read:
> "For the 17 QSOs in Table 2 with Mg II emission lines *and SDSS
> redshifts*..."
>

  We added the suggested phase.

>- I think it would be useful if the authors gave a reference for the
> DR5 QSO catalog and briefly explain why the redshifts in that
> catalog are different from the ones in the SDSS database (or NED).
>

  We added the reference. The redshifts differed slightly because we
  used DR3 when we began observing and the SDSS had changed their own
  redshifts by the time we did the analysis. We no longer refer to the
  DR3 redshifts.


>- I found the second paragraph a slightly long-winded and confusing
> way of saying that SDSS redshifts are tied to [OIII] and that Vanden
> Berk found a MgII - [OIII] offset of x km/s.
>
 
 We revised to paragraph to emphasize that we only understand 1/3 of
 the redshift difference.

>Section 3
>---------
>
>- "...near the redshifts near the foreground QSOs..."
> --> "...at redshifts near to that of the foreground QSOs..."
>
 Done.

>- "global systematic errors in the continuum level"
> It is true that the method is insensitive to any constant, overall
> shifts of the continua (i.e. to any biases in the zeroth order of
> the continuum fits). However, the method is still sensitive to any
> systematic differences between the continuum near the Lya emission
> line and far from it. Such difference may well arise because of the
> higher S/N near the Lya line and/or because of the continuum's
> strong curvature there. If the continuum is systematically placed
> higher near the Lya emission line than elsewhere then this will have
> the effect of artificially increasing the amount of absorption near
> the QSO. Figs. 1 and 2 don't exactly alleviate this concern.
>
> Normally this would only affect the LOS PE but not the transverse
> PE. However, in the present sample many QSO pairs have very similar
> redshifts so that the redshift of the foreground QSO may often fall
> into the region of the background spectrum still affected by the
> background QSO's Lya emission line. All of this could be tested with
> simulations. In any case I think this uncertainty should at least be
> mentioned.
>

  We have added a new paragraph in Section 3 where we discuss this.

>- Next paragraph:
> The reference to Williger et al. (2000) is out of place. That paper
> did not consider the proximity effect.
>

  Fixed.

> Liske & Williger (2001) also used the mean absorption, not optical
> depth statistics. In any case, the authors seem to suggest that just
> considering the mean absorption (or, equivalently, the effective
> optical depth) is somehow superior over methods considering the full
> probability density distribution of tau. I don't really see that.
>

   We revised the paragraph, because we were not trying to claim
   superiority.  Our main point is that there are differences between 
   papers that all begin with optical depth.  This is to avoid misleading 
   the reader into thinking that papers that use the same measurements
   on spectra, whether flux, DA, optical depth or effective optical depth,
   necessarily use the same methods.

>- The end of the next paragraph is the only place in the entire paper
> that discusses errors (in a single sentence). In the context of
> Fig. 3 this is ok, but I will return to this issue in the context of
> Fig. 4.
>

   We have added a section (Section 5.1) that discusses the errors in more 
   detail.  We have also added to the discussion here.

>- Do the DA measurements in Fig. 3 exclude spectral regions near to
> foreground and background QSOs? I think they should.
>

 Yes, they are 1070 to 1170 rest.  This is now in the text.

>Section 4
>---------
>
>- I am not convinced that tau_eff should be proportional to
> 1/Gamma. What is wrong with the argument from earlier papers?: It is
> the column density (and hence tau, as pointed out by the authors)
> that is proportional to 1/Gamma, while tau_eff should be
> proportional to an integral over the column density distribution,
> and hence tau_eff ~ (1 + omega)^(1-beta) where beta is the power law
> index of the N_HI distribution. That would imply tau_eff ~
> (1+omega)^-0.5 or -0.7 and not -1. Indeed, the Jena et al. (2005)
> paper does not exclude this possibility, saying that the index of
> the tau_eff-Gamma scaling relation is not well constrained.
>

   Our using tau_eff \propto 1/(1+\omega) is making the assumption that
   our data is dominated by unsaturated lines, which is likely to be
   only partially true.  But we also note that the Jena et al. (2005)
   work (and we wrote the sections on the tau_effective scaling) are
   entirely consistent with tau_eff \propto 1/(1+\omega) at z=2.  Jena
   is also consistent with a scaling of tau_eff \propto
   (1+\omega)^-0.7, which is similar to the scaling found by Bolton 2005
   at z=3.

   So based on the referee's comments we have redone parts of our
   analysis using (1+\omega)^-0.7, and have included a new bit of
   discussion about the effect this has in Section 4, where we also
   discuss (in section 4.1) the fact that our luminosity estimates are
   also likely to have large uncertainties.  However, we do not
   dedicate a lot of time to this, because the curves representing the
   model proximity effects are really secondary to the main point of
   our paper, which is that we are seeing excess absorption behind but
   not in front of QSOs.

>- Equation 5 is somewhat incorrect, in three different ways:
>
> 1. When defining alpha as F_nu ~ nu^alpha then the denominator in
>    eq.5 must read 3-alpha, not 3+alpha.
>
> 2. I believe the constant should be 11.9, not 12.6. I realize that
>    12.6 has been used in a number of previous papers (I think it can
>    be traced to Theuns et al. 1998). Nevertheless I think it's
>    wrong: 12.6 is just 4*pi. What is neglected is the ratio 6.3/6.63
>    that comes from the HI ionization cross-section (numerator) and
>    Planck's constant (denominator).
>
> 3. The (very small) redshift between the absorber and the QSO is
>    ignored. Strictly speaking, the distance should be the luminosity
>    distance (and not the proper distance) and a bandwidth correction
>    factor of (1+z_{QSO->abs}) is missing. In fact another factor of
>    (1+z_{QSO->abs})^alpha should be applied that comes from the fact
>    that the integral over frequency that is performed to obtain
>    eq. 5 should be done in the absorber's restframe and not in the
>    QSO's. Admittedly, these effects are tiny.
>
> Points 1. and 2. change omega by a factor of 0.67. This will have
> a non-negligible effect on Fig. 4 (and 5). However, I suppose it is
> possible that the mistake in point 1. was only done in the paper but
> not in the actual calculations.
>

 We agree with the referee on all three points.  We have incorporated
 points 1 and 2 into all of our results.  The effects from point 3 are
 indeed tiny, so we've continued to neglect them.  Figures 4 and 5
 have been updated, as well as the omegas in Table 1.

 It was actually slightly wrong in a fourth way as well:  the expression 
 we used for the H~I cross section took into account the Gaunt factor at 
 1 Ryd, but not the frequency dependence of the Gaunt factor.  This has been
 fixed now as well.

>- Next paragraph:
> The Bolton & Haehnelt (2007) paper derives Gamma at z=5-6, not at
> z=2. I suspect the authors mean Bolton et al. (2005).
>

 Yes.  This has been corrected.

>Section 4.1
>-----------
>
>- The authors may wish to point out that the absolute scale of BJ mags
> is very uncertain (since it is photographic) and depends on the exact
> source (survey, plate scanning device).
>

  Done.

>- I don't understand the authors' use of a constant factor A=0.5 to
> "k-correct" their observed fluxes. I appreciate that using regular
> k-corrections isn't perfect either but surely the correction factor
> must somehow depend on QSO redshift. Indeed, for QSOs with z>~3 (of
> which there are quite a few) the g or BJ bands will contain
> significant parts of the Lya forest and so the correction factor may
> have to be >1. Furthermore, comparing the derived fluxes to the
> observed continuum fluxes in SDSS spectra is uncertain, because the
> the continuum at the Lyman limit is difficult to establish in these
> low-resolution spectra due to the combined absorption from high-z,
> high-order lines and low-z, low-order lines (the latter of which are
> obviously not "seen" by an absorber close to the QSO).
>

  Our original approach was only designed to get a result that was
  about right, in part because we're a bit weary of any flux estimates
  based on broadband magnitudes.  But we are forced to use broadband
  magnitudes in this paper, and we agree that it's possible to use
  them better.  Thus we have redone our calculation of the QSO
  luminosities.  We now estimate the Lyman continuum flux directly
  from a mean QSO spectrum.  We add the appropriate Lya forest, and we
  use the response of the broadband filters.


>Section 5
>---------
>
>- For the foreground PE the authors exclude pixels that lie above 1200
> A in the restframe of the background QSOs. That corresponds to 4000
> km/s. For some of the brighter background QSOs this may not be
> enough to exclude any effect from these. It would be better to
> exclude pixels for which the omega from the background QSO is larger
> than some threshold.
>

  This is a fair point, but we believe that 4000 km/sec is
  sufficient. It is 20 Mpc proper at z=2 and the flux from our most
  luminous QSO is only 15% of the UVB flux at that distance. If we
  reject a larger wavelength interval, we further reduce the size of
  the sample.  We added some text on this issue in the second
  paragraph of Section 5.

>- "...almost every sightline contributes pixels..."
> Why only "almost"? Why not *every* sightline?
>

  The first paragraph of section 5.1 explains that we mask various
  regions of spectra.  This meas that not every spectrum contributes data
  to every distance bin.

>- Would it be worthwhile to not only consider the uncertainty in the
> QSO redshifts but also the peculiar velocities of absorbers?
>

 Our large redshift errors are much larger than typical pairwise
 velocity differences between points in the forest, so these are
 unlikely to impact the results in this paper.  Peculiar velocities
 might be an interesting factor to consider in future papers that deal
 with the los/transverse proximity effects in the context of large
 cosmological simulations with data sets that have good systemic redshift
 estimates.

>- Caption of Fig. 4: "ignoring angles on the sky" surely belongs in
> the description of the bottom panel (foreground PE) not in that of
> the top panel.
>

 Fixed.

>Section 6
>---------
>
>- First para:
> When correcting for the different H_0 values used, only two of the
> QSOs used by Liske & Williger (2001) for the background PE have
> luminosities ~ 3x10^30 erg/s/Hz.
>

 We had erroneously though that Liske and Williger used all the 17
 QSOs in table 1 for their proximity effect work. We thank the referee
 for pointing out that we should only compare to the 10 QSOs in the
 top part of the table.  In our units, with h=0.71, four of those ten
 have luminosities > 6.7 times our median luminosity, and the others
 are about twice as luminous as ours.  The text now says this.

>- As mentioned at the beginning of this report I find the line of
> argument in the following paragraphs somewhat unsatisfactory. The
> authors note that no proximity effect is seen (despite the fact that
> their dataset clearly has the sensitivity to detect it) and then
> 1.  immediately "blame" this on enhanced gas density near the QSOs.
>
>  2. First of all, the authors should clarify the question of whether
> their dataset is consistent (or not) with other datasets: the J
> values measured by Scott et al. (2000) and Liske & Williger (2001)
> (for example) are completely consistent with the Gamma12=1.3 value
> used in this paper (indeed, Scott et al. were cited in Section 4 to
> support this value) and these were derived *ignoring any possible
> density enhancements*. The solid line in the top panel of Fig.4 is
> therefore entirely consistent with these datasets *without any need
> for density enhancements*. If, under the same assumption, the
> present dataset is inconsistent with this line, then that means that
> it is inconsistent with the Scott et al. and Liske & Williger data.
> This point should be clarified and quantified by measuring the
> Gamma_UVB value that is needed to reconcile the present data with the
> model (including error bars) and then comparing this value to those
> derived from other datasets under the same assumption. This may turn
> out to be fine. Once equation 5 has been corrected, Gamma_UVB may
> only have to be increased by a factor of 3 or so to make the model
> consistent with the data. Given that the Scott et al. and Liske &
> Williger values are on the low side compared to other PE
> measurements, everything may be ok (within the error bars).
>
> If discrepancies do remain then density enhancements can only be
> invoked to explain this difference if it is assumed that the
> 5. enhancement is stronger in the present sample than in other samples.
> That could be motivated by luminosity differences. However, this in
> turn could be tested within the present sample by constructing the
>  top panel of Fig.4 for 3 or 4 different luminosity bins. After all,
> the present sample does contain QSOs that are similarly luminous as
> those used in previous samples.
>
> 4.  In view of the above I don't understand the authors' claim to be
> able to explain why earlier papers saw the PE by assuming that
> density enhancement does *not* depend on luminosity. I don't see why
> the same density enhancement should have a different effect on the
> observed PE for different QSO luminosities. In any case, again the
> question arises why the authors did not prove their point by simply
> repeating the analysis using only their high luminosity QSOs.
>
> 3. Once this issue is out of the way one can ask whether the Gamma_UVB
> value that is derived under the "no density enhancement" assumption
> is consistent with the Gamma_UVB values derived from other, non-PE
> methods (as cited in Section 4). The statement that Rollinde et
> al. (2005) and Guimaraes et al. (2007) saw a "reduced" proximity
> effect depends entirely on what one assumes for the correct value of
> Gamma_UVB. The uncertainty in this value from the Lya opacity
> measurements is at least a factor of 2-3 and this cannot be ignored
> when making this comparison. 
   1.  Once all error bars are taken into
> account I'm pretty sure that any evidence for the need of density
> enhancements based on this comparison will be pretty marginal.
> 5. However, this evidence could be strengthened by looking at the
> absorption near the lowest luminosity QSOs in the present
> sample. These should have only a very small radiative impact on
> their environment, so that any density enhancements should become
> visible. The authors point out that it is "surprising" that the
> density enhancement seems to exactly cancel the UV enhancement. It
> would be even more surprising if this were true at both high and low
> luminosity. In any case, in the absence of density enhancement the
> derived value of Gamma_UVB should not depend on QSO luminosity. This
> could be tested. If this test were to fail then the argument for
> density enhancements would become a lot stronger.
>
> 5. Again, it seems to me that the power of this sample (its large
> luminosity range) has not been fully exploited.
>

  We have added numbers to the referees text above to identify the
  following points.

  1. The enhanced density near to QSOs is commonly discussed in both
  theoretical and observational literature that we reference, and we
  are consistent with those discussions.  We find the theoretical case
  for enhanced density near to QSOs to be compelling.  QSOs are in
  galaxies and the gravitational process that make galaxies will lead
  to a higher density near to galaxies than in the mean of the IGM.
  We acknowledge that the referee is uncomfortable with this.
  We would also like more observational evidence to test this, but our
  sample was not designed for this, and this is not the goal of our
  paper.
 
  2. It is now well established that some published papers seem to
  have inconsistent results on the line of sight proximity effect. We
  have looked into this, and we include our summary in
  the paper. We feel that we give enough on this topic because we have
  nothing new to add and this is not a review paper. Our focus is the
  transverse proximity effect.  Our line-of-sight results
  are roughly consistent with several recent measurements made using 
  methods similar to ours.

  3. We discussed the uncertainty in the UVB intensity above.

  4. We have expanded the paragraph where we explain why a given
  density enhancement, the same around all QSOs, might be more obvious
  around low luminosity QSOs like ours.

  5. Our current sample size is just sufficient to see the effects we 
     discuss in this paper.

>- For the above and for what follows I think it would be useful if the
> authors were to discuss the error bars in Fig.4 a bit more
> thoroughly. At present they mention in connection with Fig.3 that
> errors are obtained from bootstrap resampling and I assume that this
> is true for Fig 4 as well. How large are the bin-to-bin correlations
> induced by large-scale structure? What about choosing other bin
> sizes? What about jackknife, instead of bootstrap resampling? How do
> the error bars compare to the size of the fluctuations? What should
> the errors be based on the fluctuations and correlations in the
> original spectra, i.e. based on the pixel statistics?
>
> For the bottom panel: how likely is the appearance of an overdensity
> like the feature discussed in Section 6.1 if one randomly changes
> the redshifts of the foreground QSOs by a large amount (within
> some limits)? What happens to the feature when the foreground QSO
> redshifts are changed randomly within the redshift uncertainty of
> 676 km/s? In what fraction of, say, 1000 such realizations does the
> feature remain at least as significant? In what fraction does it
> remain as asymmetric? What happens if one chooses different bin
> sizes and/or locations?
>
> The above are just a few suggestions and I'm sure one can think of
> more. In any case, I think some sort of more careful error analysis
> is called for in particular in view of the claims made it Section
> 6.1.
>

  We have added an entire new Section (Section 5.1) that discusses the
  errors in more detail.

>- Para 5: "While we are happy to entertain that enhanced density
> explains why we do not see the line-of-sight proximity effect that
> we see..."
> The authors do not see the effect that they see? Perhaps this should
> be rephrased.
>

  Changed to " ... proximity effect that we expect ...".


>Section 6.1
>-----------
>
>- Third para:
> The statement about probing the "same space" with either the
> foreground or background sightlines is clearly only true for impact
> parameters of <~ 1Mpc i.e. for less than half the sample.
>

  We have rephrased the paragraph to be more specific.  

>- Without a proper discussion of error bars I am not at all convinced
> that the lack of a foreground proximity effect is significant.
> Indeed, I think a much stronger case for this could be made by again
> splitting the sample, this time in bins of omega_max. Alternatively,
> why not start with the single sightline with the highest omega_max
> and then successively add in sightlines with lower omega_max? As one
> adds in more sightlines one reduces the random DA fluctuations but
> also "dilutes" the composite PE. My guess is that there is a "sweet
> spot" somewhere where the ratio of DA errors to size of the PE is
> the most favorable, possibly much more favorable than for the
> sample as a whole.
>

  We have added a more thorough discussion of our errors (Section 5.1).

>- Rather than "striving for diachronic probabilistic coherence in
> terms of the philosophy of science" I would prefer to see a mundane
> discussion of errors (see above).
>

  We have added a more thorough discussion of our errors (Section 5.1).

>- The authors may also wish to consider investigating whether the
> detected overdensity could be enhanced by selecting specific
> sub-samples. If it is true that the density enhancement profile
> happens to be such that it is exactly canceled in front of the QSOs
> by the mean QSO luminosity at the mean separation then much of this
> signal must be coming from lower than average luminosity QSOs with
> closer than average separations. One could try to test this.
>

  We have added more text on anisotropic emission.

>- I didn't understand the argument that led to the statement that the
> average UV flux seen by the gas behind the foreground QSOs should be
> 10 times less than the UV flux seen by the gas in front. Where did
> the factor 10 come from?
>

   We have added some clarifying remarks.

>- Given the asymmetry of the overdensity I agree that a finite
> lifetime of QSO activity is a more attractive explanation than
> anisotropy. On the other hand, given the uncertainties in the QSO
> redshifts the actual extent of the asymmetry is also quite
> uncertain. Furthermore, we *know* from the detection of broad lines
> and continuum in type 2 AGN that QSOs radiate anisotropically.
> Hence I do not think it is justified to completely discard the
> possibility that anisotropy may play some role in explaining this
> feature.

  We have added more text on anisotropic emission.

